Causal Confusion in Imitation Learning

Behavioral cloning reduces policy learning to supervised learning by training a discriminative model to predict expert actions given observations. Such discriminative models are non-causal: the training procedure is unaware of the causal structure of the interaction between the expert and the environment. We point out that ignoring causality is particularly damaging because of the distributional shift in imitation learning. In particular, it leads to a counter-intuitive "causal misidentification" phenomenon: access to more information can yield worse performance. We investigate how this problem arises, and propose a solution to combat it through targeted interventions---either environment interaction or expert queries---to determine the correct causal model. We show that causal misidentification occurs in several benchmark control domains as well as realistic driving settings, and validate our solution against DAgger and other baselines and ablations.

==> figs/graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{710.93626538bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49158516)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graph.pdf}}%
  \end{picture}%
\endgroup%


==> plots/mc_factors/likelihood_rewards.csv <==
,DAgger,Disc-Intervention,Unif-Intervention,expert,Imitator on original state
0,-159.90500005086264,-134.34675000000004,-169.56062499999993,-105,-120.37
1,-172.2565824291374,-137.09250000000003,-156.865625,-105,-120.37
2,,-139.71675000000002,-152.52745535714283,-105,-120.37
3,,-139.98160000000001,-150.36656249999996,-105,-120.37
4,,-139.69930000000002,-147.87285714285707,-105,-120.37
5,,-140.04095000000004,-147.2385267857142,-105,-120.37
6,,-139.44525000000004,-145.95999999999995,-105,-120.37
7,,-138.7126,-144.72745535714282,-105,-120.37
8,,-139.68180000000004,-142.50625,-105,-120.37
9,,-139.34080000000003,-141.73705357142856,-105,-120.37
10,-163.38923992688143,-139.87720000000002,-142.21937499999999,-105,-120.37
11,,-139.8434,-142.01258928571426,-105,-120.37
12,,-139.7417,-140.92102678571425,-105,-120.37
13,,-139.96255000000002,-141.30169642857138,-105,-120.37
14,,-140.31900000000002,-140.6075446428571,-105,-120.37
15,,-140.0994,-140.9224107142857,-105,-120.37
16,-157.2701278099647,-139.70215000000002,-140.81544642857142,-105,-120.37
17,,-140.7289,-139.77897321428568,-105,-120.37
18,,-140.46310000000003,-140.1342857142857,-105,-120.37
19,,-139.98905000000002,-140.09540178571427,-105,-120.37
20,,-140.12330000000003,-139.62678571428572,-105,-120.37
21,,-139.77990000000003,-139.64964285714285,-105,-120.37
22,,-140.14545,-139.3014732142857,-105,-120.37
23,,-139.7178,-139.61133928571428,-105,-120.37
24,,-139.33825000000002,-138.88098214285714,-105,-120.37
25,,-139.47065000000003,-137.97205357142855,-105,-120.37
26,,-139.07805000000005,-137.92187499999997,-105,-120.37
27,,-139.41690000000003,-137.91303571428566,-105,-120.37
28,,-138.7954,-137.72941964285712,-105,-120.37
29,,-138.73765000000003,-137.39504464285713,-105,-120.37
30,-159.645384372809,-138.69250000000002,-137.39504464285713,-105,-120.37

